Grisms Developed for FOCAS

Faint Object Camera and Spectrograph (FOCAS) is a versatile common-use optical instrument for the 8.2m Subaru Telescope, offering imaging and spectroscopic observations. FOCAS employs grisms with resolving powers ranging from 280 to 8200 as dispersive optical elements. A grism is a direct-vision grating composed of a transmission grating and prism(s). FOCAS has five grisms with replica surface-relief gratings including an echelle-type grism, and eight grisms with volume-phase holographic (VPH) gratings. The size of these grisms is 110 mm X 106 mm in aperture with a maximum thickness of 110 mm. We employ not only the dichromated gelatin, but also the hologram resin as a recording material for VPH gratings. We discuss the performance of these FOCAS grisms measured in the laboratory, and verify it by test observations, and show examples of astronomical spectroscopic observations.

==> 00README.XXX.txt <==
nohypertex
